An enhancement of the fast time-domain boundary element method for the three-dimensional wave equation

Our objective is to stabilise and accelerate the time-domain boundary element method (TDBEM) for the three-dimensional wave equation. To overcome the potential time instability, we considered using the Burton--Miller-type boundary integral equation (BMBIE) instead of the ordinary boundary integral equation (OBIE), which consists of the single- and double-layer potentials. In addition, we introduced a smooth temporal basis, i.e. the B-spline temporal basis of order $d$, whereas $d=1$ was used together with the OBIE in a previous study [Takahashi 2014]. Corresponding to these new techniques, we generalised the interpolation-based fast multipole method that was developed in \cite{takahashi2014}. In particular, we constructed the multipole-to-local formula (M2L) so that even for $d\ge 2$ we can maintain the computational complexity of the entire algorithm, i.e. $O(N_{\rm s}^{1+\delta} N_{\rm t})$, where $N_{\rm s}$ and $N_{\rm t}$ denote the number of boundary elements and the number of time steps, respectively, and $\delta$ is theoretically estimated as $1/3$ or $1/2$. The numerical examples indicated that the BMBIE is indispensable for solving the homogeneous Dirichlet problem, but the order $d$ cannot exceed 1 owing to the doubtful cancellation of significant digits when calculating the corresponding layer potentials. In regard to the homogeneous Neumann problem, the previous TDBEM based on the OBIE with $d=1$ can be unstable, whereas it was found that the BMBIE with $d=2$ can be stable and accurate. The present study will enhance the usefulness of the TDBEM for 3D scalar wave problems.

==> elsarticle/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty



==> figure/bwefg-RESULT.txt <==
Iteration J F G
0 2.672095e+00 5.000000e-01 5.000000e-01
1 2.490766e+00 7.000000e-01 5.000000e-01
2 2.811394e+00 5.000000e-01 5.750000e-01
3 2.605614e+00 3.413970e-01 6.206901e-01
4 2.886180e+00 5.934760e-01 5.883230e-01
5 2.633513e+00 6.544166e-01 6.180552e-01
6 2.688683e+00 6.402394e-01 5.551759e-01
7 2.906685e+00 5.925513e-01 6.070698e-01
8 2.737449e+00 6.342872e-01 6.173950e-01
9 2.966141e+00 5.427007e-01 6.085183e-01
10 2.811352e+00 4.952805e-01 6.144633e-01
11 2.924085e+00 5.189906e-01 6.114908e-01
12 2.970375e+00 5.448654e-01 6.102763e-01
13 2.962749e+00 5.698448e-01 6.106568e-01
14 2.972477e+00 5.459013e-01 6.122393e-01
15 2.958470e+00 5.708930e-01 6.124806e-01
16 2.969423e+00 5.464377e-01 6.088430e-01
17 2.960567e+00 5.701537e-01 6.145148e-01
18 2.976337e+00 5.580275e-01 6.133770e-01
19 2.975456e+00 5.648938e-01 6.172940e-01
20 2.970911e+00 5.627543e-01 6.118436e-01
21 2.978092e+00 5.552881e-01 6.139409e-01
22 2.976528e+00 5.524820e-01 6.144567e-01
23 2.977583e+00 5.546237e-01 6.135935e-01
24 2.977177e+00 5.542922e-01 6.150517e-01
25 2.977876e+00 5.539762e-01 6.136226e-01
26 2.978423e+00 5.559296e-01 6.137737e-01
27 2.977340e+00 5.565445e-01 6.135930e-01
28 2.978443e+00 5.559462e-01 6.138585e-01
29 2.978831e+00 5.551712e-01 6.138954e-01
30 2.978754e+00 5.544133e-01 6.139665e-01
31 2.978456e+00 5.547922e-01 6.139310e-01
32 2.978444e+00 5.551913e-01 6.139037e-01
33 2.977691e+00 5.551096e-01 6.137507e-01
34 2.977959e+00 5.549974e-01 6.138996e-01
35 2.978587e+00 5.555321e-01 6.139514e-01
36 2.978834e+00 5.550683e-01 6.139577e-01


==> figure/fig-beta-kappa.pgf <==
\begin{tikzpicture}[scale=1.0]

  %\draw [help lines, step=0.1] (0.0, 0.0) grid (2.4, 2.0);

  \draw [step=0.5, very thin] (-0.1, -0.1) grid (5.2, 6.2);
  \draw [->] (-0.1, 0.0) -- (5.5, 0.0);
  \draw [->] (0.0, -0.1) -- (0.0, 6.2);
  \draw [right] (5.5, 0.0) node {$\kappa$};
  \draw [above] (0.0, 6.2) node {$\beta$};
  \draw [below] (0.0, 0.0) node {O};
  \draw [left] (0.0, 6.0) node {$\alpha-1$};
  \draw [left] (0.0, 1.0) node {$\beta^*$};

  \draw [below] (3.0, 0.0) node {$d+1$};

  \draw [->] (2.0, -0.5)--(2.5, -0.2);
  \draw [below] (2.0, -0.5) node {$p-\beta^*$};


  \draw [blue, very thick] (0.0, 1.0)--(3.0, 1.0)--(3.0, 6.0)--(0.0, 6.0)--(0.0, 1.0);

  \draw [] (0.0, 3.5) -- (3.5, 0.0);

  \draw [red, ->, thick] (0.0, 0.0) -- (0.0, 3.5);
  \draw [left] (0.0, 3.5) node {$p$};
  \draw [below right] (3.5, 0.0) node {$p$};

  \draw [red, ->, thick] (0.0, 3.5) -- (1.5, 2.0);
  \draw [right] (1.5, 2.0) node {$q$};

\end{tikzpicture}


==> figure/fig-beta-kappa2.pgf <==
\begin{tikzpicture}[scale=1.0]

  %\draw [help lines, step=0.1] (0.0, 0.0) grid (2.4, 2.0);

  \draw [step=0.5, very thin] (-0.1, -0.1) grid (5.2, 6.2);
  \draw [->] (-0.1, 0.0) -- (5.5, 0.0);
  \draw [->] (0.0, -0.1) -- (0.0, 6.2);
  \draw [right] (5.5, 0.0) node {$\kappa$};
  \draw [above] (0.0, 6.2) node {$\beta$};
  \draw [below] (0.0, 0.0) node {O};
  \draw [left] (0.0, 6.0) node {$\alpha-1$};
  \draw [left] (0.0, 1.0) node {$\beta^*$};

  %\draw [->] (3.5, -0.5)--(3.0, -0.2);
  %\draw [below] (3.5, -0.5) node {$d+1$};
  \draw [below] (3.0, 0.0) node {$d+1$};

  \draw [->] (4.0, -0.5)--(4.0, -0.2);
  \draw [below] (4.0, -0.5) node {$p-\beta^*$};


  \draw [blue, very thick] (0.0, 1.0)--(3.0, 1.0)--(3.0, 6.0)--(0.0, 6.0)--(0.0, 1.0);

  \draw [] (0.0, 5.0) -- (5.0, 0.0);

  \draw [red, ->, thick] (0.0, 0.0) -- (0.0, 5.0);
  \draw [left] (0.0, 5.0) node {$p$};
  \draw [below] (5.0, 0.0) node {$p$};

  \draw [red, ->, thick] (0.0, 5.0) -- (2.0, 3.0);
  \draw [right] (2.0, 3.0) node {$q$};

\end{tikzpicture}


==> figure/j01-BM-d1.txt <==
#(1)Ns, (2)Nt, (3)BM-conv-d1 time, (4)mem, (5)BM-FAST8-d1 time, (6)mem, (7)BM-FAST12-d1 time, (8)mem
 2880 240   50.222437   9.51584400000000000000    30.163219 2.78277200000000000000   181.437136 10.41415600000000000000
 5120 320  189.818241  38.41072000000000000000   131.569108 5.46936000000000000000  1457.177099 13.77927200000000000000
11520 480 1749.584227 253.96300400000000000000   283.594463 8.19516000000000000000  3142.662314 17.54205600000000000000





